GaDei: On Scale-up Training As A Service For Deep Learning

Deep learning (DL) training-as-a-service (TaaS) is an important emerging industrial workload. The unique challenge of TaaS is that it must satisfy a wide range of customers who have no experience and resources to tune DL hyper-parameters, and meticulous tuning for each user's dataset is prohibitively expensive. Therefore, TaaS hyper-parameters must be fixed with values that are applicable to all users. IBM Watson Natural Language Classifier (NLC) service, the most popular IBM cognitive service used by thousands of enterprise-level clients around the globe, is a typical TaaS service. By evaluating the NLC workloads, we show that only the conservative hyper-parameter setup (e.g., small mini-batch size and small learning rate) can guarantee acceptable model accuracy for a wide range of customers. We further justify theoretically why such a setup guarantees better model convergence in general. Unfortunately, the small mini-batch size causes a high volume of communication traffic in a parameter-server based system. We characterize the high communication bandwidth requirement of TaaS using representative industrial deep learning workloads and demonstrate that none of the state-of-the-art scale-up or scale-out solutions can satisfy such a requirement. We then present GaDei, an optimized shared-memory based scale-up parameter server design. We prove that the designed protocol is deadlock-free and it processes each gradient exactly once. Our implementation is evaluated on both commercial benchmarks and public benchmarks to demonstrate that it significantly outperforms the state-of-the-art parameter-server based implementation while maintaining the required accuracy and our implementation reaches near the best possible runtime performance, constrained only by the hardware limitation. Furthermore, to the best of our knowledge, GaDei is the only scale-up DL system that provides fault-tolerance.

==> pldi_review.txt <==
R1
Reviewer expertise
Z. Some familiarity
Overall merit
D. Reject
Weaknesses

    Not in scope for PLDI

Comments to authors

The paper discusses key challenges in designing distributed systems that implement training of deep learning models as a service. Specifically, it argues, using theoretical and empirical justifications, that the use of conservative hyperparameters is unavoidable in such systems. However, such conservatism can cause performance issues in the system impleementation. The paper's main contribution is an optimized "parameter server" that gets around these performance issues. It is shown that the system design guarantees model convergence and deadlock-freedom.

I appreciate the work that has gone into this paper. However, I do not see how this paper is in scope for PLDI. The primary contribution here is the design of a distributed system. The "verification" in Section 4.2 is a hand-written proof. As such, the paper seems like a better fit for a systems conference.
 
R2: 
Reviewer expertise
Y. Knowledgeable
Overall merit
D. Reject
Strengths

    Reasonable design
    Evaluated on several datasets

Weaknesses

    Not clear that this paper is related to programming languages
    Technical novelty low

Comments to authors

This paper describes a system architecture for deep learning across a single server with multiple GPUs. Generally, the architecture is essentially an asynchronous parameter server architecture with all processes located on a single server. The collocation between the server and the clients allows for fast interprocess communication.

The designR2: 
 of the system is reasonable, and it is good to see that the framework allows a reasonable multi-GPU speedup on a number of real data sets.

First, I tend to think that this paper is not topically appropriate to PLDI. Although in general I favor being flexible about the boundaries between research areas, this paper does not describe the design or the implementation of a programming language. Although I'm unsure what the best venue would be for this paper, it's possible that a systems conference would be a better fit.

Second, as I've indicated in the summary, the degree of technical novelty here is a bit low. The overall architecture of the system seems similar to me to the original PS architecture, although I recognize that locating all the processes on the same machine makes a big difference to whether the architecture is feasible.

It would also be nice if the authors could expand a bit more on the tradeoff between a distributed GPU set up and the single-server GPU setup that they advocate here. A disadvantage of a single-server GPU setup is that it inherently limits the amount of GPU parallelism that you can get, because only a relatively small number of GPUs can be added into a single machine.

Although I understand the authors' motivation for the choice of a single set of canonical hyperparameters, I am not sure that this is always best, as sometimes the hyperparameters can make a big difference. Also, I would encourage the authors not to be quick to reject advanced step size adaptation methods such as ADAM and AgaGrad. But this is a minor point, as the main message of the paper is really about GPU parallelism rather than hyperparameters. It would be easy to perform a hyperparameter search using this framework if the user desired maximum accuracy.

Minor points:

    The abstract should be shorted to about 1/3 of its current length.

    Section 2.1: fn(θ)3f​n​​(θ)​3​​ : do not place a footnote directly after a mathematical formula, as it can be mistaken for exponentiation.

    Footnote 5: Similarly with λ5λ​5​​ later on, do not footnote formulas. Footnote 5 actually should not be a footnote; this must be part of the main text, as it is not optional (you can't understand the sentence without knowing what lambda is)

    Equations (2) and (3) : equations should be grammatically incorporated into the sentence (they act as noun phrases rather than floating figures. For example, correct usage would be (notice the punctuation before and inside the equation):

In SSGD, the PS collects gradients from each learner and then updates weights following the rule \begin{equation} x = y. %substitute equation 2 here \end{equation} SSGD is mathematically equivalent...

    Figure 3: "Joule and Watt do not even converge" --> clarify that they do not converge within 200 epochs. It is likely that they would still converge eventually.

    CIFAR: When revising the paper, please clarify whether CIFAR-10 (the 10 class variant) or CIFAR-100 (the 100 class variant) was used.

    page 11: Make this page figures only. It's too easy for readers to miss the four lines of body next at the bottom right; put those on the next page.

    Related work: The connection to big code is tenuous. Of course research in big code can and does use deep learning (e.g. recent papers by Miltos Allamanis, Xiaodong Gu, Martin White, etc.), but so does all of computer vision, speech processing, etc.
 
R3: 
Reviewer expertise
Z. Some familiarity
Overall merit
C. Weak paper, though I will not fight strongly against it
Strengths

    The problem of developing effective black-box training techniques for deep learning is important.
    The proposed approach seems to yield speedups relative to reported baselines on the reported example problems.

Weaknesses

    The premises of the paper --- that  industrial practitioners uniformly use small learning rates and mini-batch sizes, and that (ii) hyper-parameter tuning is prohibitively costly --- seem unjustified to me.
    I am surprised by the use of the terms ‘Lemma’ and ‘Theorem’ to describe the correctness arguments around GaDei’s implementation.

Comments to authors

The paper proposes a runtime system for training deep neural networks using conservative hyper-parameter settings. This is motivated by two claims: that (i)dustrial practitioners uniformly use small learning rates and mini-batch sizes, and that (ii) hyper-parameter tuning is prohibitively costly.

A key weakness of the paper is that these claims are not adequately justified. Indeed, reference 52 proposes a Bayesian approach for adaptively choosing hyper-parameters; the number and size of the experiments done to set hyper-parameters can be controlled in many different ways. TaaS deployments may generate additional opportunities for transfer learning based on characteristics of the source data or even based on traces of pilot runs. It thus seems essential to justify the chosen regime in this paper by more rigorous arguments, and to study the performance of GaDei in other regimes with less-conservative hyper-parameter choices.

The topicality of the paper for PLDI is not clear to me; this research may be better suited for a conference such as ICLR or ICML.

The writeup also includes grammar errors that indicate it has not yet been carefully proofread, e.g. “to mine large code repository” (presumably “repositories” was intended).

